MAPS-X: Explainable Multi-Robot Motion Planning via Segmentation

Traditional multi-robot motion planning (MMP) focuses on computing trajectories for multiple robots acting in an environment, such that the robots do not collide when the trajectories are taken simultaneously. In safety-critical applications, a human supervisor may want to verify that the plan is indeed collision-free. In this work, we propose a notion of explanation for a plan of MMP, based on visualization of the plan as a short sequence of images representing time segments, where in each time segment the trajectories of the agents are disjoint, clearly illustrating the safety of the plan. We show that standard notions of optimality (e.g., makespan) may create conflict with short explanations. Thus, we propose meta-algorithms, namely multi-agent plan segmenting-X (MAPS-X) and its lazy variant, that can be plugged on existing centralized sampling-based tree planners X to produce plans with good explanations using a desirable number of images. We demonstrate the efficacy of this explanation-planning scheme and extensively evaluate the performance of MAPS-X.

==> figures/mapsRRT/2ndOrderLinear/3AgentsExample2/3seg/path.txt <==
3 7 0 0 3 11 0 0 9 11 0 0 0 0 0 0 0 0 0 1
3.35497 7.26749 0.825516 0.622062 2.93621 10.7779 -0.148341 -0.516504 9.19584 10.8819 0.455431 -0.274739 0.959902 0.723328 -0.17249 -0.600586 0.52957 -0.319464 0.8758 1
4.11406 7.67771 0.939809 0.331956 2.68279 10.1344 -0.441013 -0.979941 9.49812 10.6362 0.247568 -0.296652 0.132899 -0.337332 -0.340315 -0.538881 -0.2417 -0.0254807 0.8758 1
4.44252 7.85472 0.587914 0.491305 2.40904 9.78858 -0.832268 -0.628685 9.63325 10.5325 0.380935 -0.185407 -0.818362 0.370577 -0.909897 0.816874 0.310155 0.25871 0.4379 1
5.03528 8.32084 0.331092 0.231373 1.99724 9.67333 0.193825 0.450002 9.37941 10.2735 -0.774492 -0.216217 -0.199086 -0.201498 0.795421 0.836191 -0.89568 -0.0238842 1.3137 1
5.57232 8.48644 0.917842 0.153741 2.11339 10.0794 0.0762817 0.494345 8.77103 10.1174 -0.640338 -0.146765 0.682266 -0.0902696 -0.136679 0.0515623 0.155993 0.0807586 0.8758 1
5.87903 8.58086 0.508692 0.285412 2.20587 10.3808 0.353895 0.90749 8.47605 10.0088 -0.731671 -0.358209 -0.951512 0.306213 0.645613 0.960802 -0.212401 -0.491731 0.4379 1
6.17495 8.6618 0.867712 0.0910499 2.3809 10.6875 0.460201 0.51904 8.11284 9.85396 -0.957701 -0.362059 0.834932 -0.452005 0.247222 -0.903373 -0.525652 -0.00895182 0.4379 1
6.88764 8.94141 0.789708 0.5592 2.95849 10.9282 0.88303 0.0406569 7.57419 9.81001 -0.294951 0.259841 -0.0907025 0.54436 0.491662 -0.556259 0.770639 0.723139 0.8758 1
7.15863 9.09549 0.47069 0.157457 3.29992 10.88 0.704997 -0.264783 7.36311 9.86347 -0.686818 -0.0111872 -0.741902 -0.934287 -0.41403 -0.710324 -0.911318 -0.630297 0.4379 1
7.4704 8.96687 0.254362 -0.456566 3.91844 10.9461 0.733429 0.418653 6.94106 9.58071 -0.294706 -0.646395 -0.251545 -0.71398 0.0330607 0.794693 0.455944 -0.738613 0.8758 1
7.49091 8.40248 -0.206681 -0.855967 4.61953 10.9588 0.897003 -0.389207 6.73031 9.05548 -0.195409 -0.575077 -0.536096 -0.464419 0.190202 -0.939372 0.115462 0.0829278 0.8758 1
7.43307 8.09691 -0.0623057 -0.565295 4.94856 10.7418 0.633392 -0.620064 6.7 8.74991 0.0544496 -0.846192 0.335757 0.67598 -0.613049 -0.536877 0.581067 -0.630501 0.4379 2
7.48282 7.93944 0.293705 -0.167122 5.13641 10.4979 0.24031 -0.514261 6.74518 8.43272 0.15569 -0.629079 0.827932 0.925985 -0.914143 0.246052 0.235444 0.504914 0.4379 2
7.65455 7.82136 0.505008 -0.382075 5.2525 10.2047 0.299646 -0.849826 6.757 8.12155 -0.100732 -0.818249 0.491402 -0.499891 0.137991 -0.780383 -0.596331 -0.43993 0.4379 2
7.84621 7.59146 0.386462 -0.687247 5.39975 9.89914 0.385233 -0.571143 6.79492 7.73359 0.277085 -0.986211 -0.275688 -0.709703 0.199038 0.648099 0.878644 -0.390609 0.4379 2
8.09886 6.90132 0.201086 -0.917714 5.75122 9.31219 0.432143 -0.793858 7.03958 6.97442 0.291897 -0.779297 -0.215554 -0.267985 0.0545468 -0.258971 0.0172231 0.240597 0.8758 2
8.09886 6.90132 0.308633 -0.683891 5.91093 9.02339 -0.184533 0.346108 6.61902 6.14669 -0.943923 -0.504008 0 0 -0.478043 0.883695 -0.958 0.213403 1.3137 2
8.09886 6.90132 0.342378 -0.647119 5.92338 9.23086 0.242448 0.618833 6.22314 5.84795 -0.897396 -0.885458 0 0 0.992979 0.634244 0.108201 -0.887093 0.4379 2
8.09886 6.90132 0.539986 -0.478666 6.03133 9.31337 -0.116927 -0.522881 5.59705 4.23304 0.169388 -0.992352 0 0 -0.208939 -0.663787 0.620223 -0.0621482 1.7516 2
8.09886 6.90132 0.459069 -0.444875 5.73735 8.69308 -0.566747 -0.919666 5.54459 3.54064 -0.291384 -0.617873 0 0 -0.523047 -0.461378 -0.535782 0.435441 0.8758 2
8.09886 6.90132 0.223454 -0.274855 5.0179 7.05431 -0.269821 -0.985882 4.79263 3.54899 -0.58299 0.627579 0 0 0.172632 -0.0384977 -0.169538 0.7241 1.7516 2
8.09886 6.90132 0.549602 -0.523223 5.33429 6.08263 0.760343 -0.520602 4.32881 3.95172 -0.136108 -0.00318205 0 0 0.798576 0.360683 0.34642 -0.488962 1.3137 2
8.09886 6.90132 0.519389 -0.314469 5.70207 5.85774 0.950245 -0.525374 4.32484 3.9253 0.117633 -0.119694 0 0 0.441632 -0.0110976 0.590096 -0.270958 0.4379 2
8.09886 6.90132 0.1431 -0.533142 6.08864 5.56341 0.847789 -0.843628 4.42658 3.82425 0.355591 -0.35032 0 0 -0.238271 -0.740127 0.553391 -0.536341 0.4379 3
8.09886 6.90132 -0.211559 -0.577533 6.37055 5.20784 0.463401 -0.810148 4.50164 3.63844 -0.0065052 -0.513925 0 0 -0.893924 0.0778613 -0.842085 -0.380476 0.4379 3
8.09886 6.90132 -0.0948393 -0.384578 6.58842 4.86213 0.549939 -0.79784 4.4315 3.33355 -0.319733 -0.904153 0 0 0.201251 0.028623 -0.728436 -0.907506 0.4379 3
8.09886 6.90132 -0.428013 -0.444502 6.91074 4.49876 0.949258 -0.892214 4.35761 2.95054 -0.0239015 -0.877305 0 0 0.928649 -0.219475 0.687979 0.0624364 0.4379 3
8.09886 6.90132 -0.0370727 -0.126681 7.44939 4.101 0.303404 -0.0328248 4.02798 2.55547 -0.742696 -0.0414468 0 0 -0.750993 0.99929 -0.835808 0.971928 0.8758 3
8.09886 6.90132 0.0193372 -0.53974 8.27488 4.13231 0.976433 0.0813757 3.08903 3.03614 -0.713041 0.786658 0 0 0.521727 0.0885275 0.0229885 0.641941 1.3137 3
8.09886 6.90132 -0.179345 -0.751672 8.83935 3.61034 -0.101287 -0.890641 3.08903 3.03614 -0.6981 0.383298 0 0 -0.835441 -0.753501 0 0 1.3137 3

